Kr\'eyoLID From Language Identification Towards Language Mining

Automatic language identification is frequently framed as a multi-class classification problem. However, when creating digital corpora for less commonly written languages, it may be more appropriate to consider it a data mining problem. For these varieties, one knows ahead of time that the vast majority of documents are of little interest. By minimizing resources spent on classifying such documents, we can create corpora much faster and with better coverage than using established pipelines. To demonstrate the effectiveness of the language mining perspective, we introduce a new pipeline and corpora for several French-based Creoles.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

